An adaptive mesh, GPU-accelerated, and error minimized special relativistic hydrodynamics code

We present a new special relativistic hydrodynamics (SRHD) code capable of handling coexisting ultra-relativistically hot and non-relativistically cold gases. We achieve this by designing a new algorithm for conversion between primitive and conserved variables in the SRHD solver, which incorporates a realistic ideal-gas equation of state covering both the relativistic and non-relativistic regimes. The code can handle problems involving a Lorentz factor as high as $10^6$ and optimally avoid the catastrophic cancellation. In addition, we have integrated this new SRHD solver into the code GAMER (https://github.com/gamer-project/gamer) to support adaptive mesh refinement and hybrid OpenMP/MPI/GPU parallelization. It achieves a peak performance of $7\times 10^{7}$ cell updates per second on a single Tesla P100 GPU and scales well to 2048 GPUs. We apply this code to two interesting astrophysical applications: (a) an asymmetric explosion source on the relativistic blast wave and (b) the flow acceleration and limb-brightening of relativistic jets.

==> Table__000016_TM.dat <==
# [1] Position 
# [2] Proper mass density
# [3] 4-velocity
# [4] Pressure

0.0000000000000000e+00  1.0000000000000000e+02  +1.0000000000000000e-03  1.0000000000000000e-04 
2.5743971630613077e-02  1.0000000000000000e+02  +1.0000000000000000e-03  1.0000000000000000e-04 
2.6720534130613077e-02  9.9999999999999986e+01  +1.0000000000000002e-03  1.0000000000000000e-04 
2.8673659130613080e-02  9.8588362795909134e+01  +1.0183105709873300e-03  9.7658360819209613e-05 
3.1603346630613080e-02  9.6495914226915929e+01  +1.0457764274335814e-03  9.4228343648087098e-05 
3.6486159130613087e-02  9.3074657510006034e+01  +1.0915528549894106e-03  8.8726314406083176e-05 
4.2345534130613087e-02  8.9077088828567909e+01  +1.1464845688462534e-03  8.2466343818876140e-05 
5.2111159130613087e-02  8.2671707042031258e+01  +1.2380374291888151e-03  7.2821829638494934e-05 
6.4806471630613094e-02  7.4813960019366874e+01  +1.3570561601099081e-03  6.1655409508574801e-05 
8.4337721630613108e-02  6.3723430244968533e+01  +1.5401619444173906e-03  4.7188055213551995e-05 
1.1168147163061304e-01  5.0121316453652021e+01  +1.7965101817141935e-03  3.1625521037347636e-05 
1.5172053413061287e-01  3.3922515604881056e+01  +2.1718776864619303e-03  1.6499866085321606e-05 
2.0836115913061276e-01  1.7591444669719621e+01  +2.7028867092515813e-03  5.5229310921865207e-06 
2.0933772163061276e-01  1.7369735883307754e+01  +2.7120420544404751e-03  5.4074080094554571e-06 
2.0972078270771960e-01  1.7283280852025452e+01  +2.7156332803617649e-03  5.3626249948767070e-06 
2.6627329885804002e-01  1.7283280852025452e+01  +2.7156332803617649e-03  5.3626249948767070e-06 
2.6724986145813656e-01  4.0108528993879889e-10  +2.7156332816129858e-03  5.3626249948767070e-06 
2.6909288248391281e+01  4.0108528993879889e-10  +2.7156332816129858e-03  5.3626249948767070e-06 
2.6910264810891281e+01  9.9999999999999998e-13  -1.0000000000000000e+02  1.0000000000000000e-10
1.0000000000000000e+02  9.9999999999999998e-13  -1.0000000000000000e+02  1.0000000000000000e-10

